On the Anisotropy of Nuclei Mid-Infrared Radiation in Nearby Active Galactic Nuclei

In the center of active galactic nuclei (AGN), the dusty torus absorb the radiation from the central engine and re-emit in mid-infrared (MIR). Observations have detected moderate anisotropy in the dust MIR emission, in the way that type 1 AGNs (type1s) are mildly brighter in MIR comparing with type 2 sources (type2s). However, type1s and type2s were found to follow statistically the same tight MIR -- hard X-ray correlation, suggesting the MIR emission is highly isotropic assuming the hard X-ray radiation is inclination independent. We argue this discrepancy could be solved considering the hard X-ray emission in AGN is also mildly anisotropic as we recently discovered. To verify this diagram, we compare the sub-arcsecond 12\mu m flux densities of type1s and type2s using [OIV]$\lambda$25.89\mu m emission line as an isotropic luminosity indicator. We find that on average type1s are brighter in nuclei 12\mu m radiation by a factor of $2.6 \pm 0.6$ than type2s at given [OIV]$\lambda$25.89\mu m luminosities, confirming the mild anisotropy of the nuclei 12\mu m emission. We show that the anisotropy of the 12\mu m emission we detected is in good agreement with radiative transfer models of clumpy torus. The fact that type 1 and type 2 AGNs follow the same tight MIR -- hard X-ray correlation instead supports that both the MIR and hard X-ray emission in AGNs are mildly anisotropic.

==> table.txt <==
#name	 #RA_d      	 #DEC_d    	 #redshift 	 #D    	 #Class 	#L_OIV_distance_corr	#L12u	#ErrL12u
PG 0026+129	7.30667	13.26750	0.1420	691.0	1.2	42.06	44.66	0.04
I Zw1	13.39558	12.69339	0.0589	269.0	1	41.37	44.96	0.08
NGC 424	17.86512	-38.08347	0.0118	49.5	2	40.88	43.73	0.13
Fairall 9	20.94075	-58.80578	0.0470	215.0	1.2	41.54	44.59	0.04
NGC 526A	20.97662	-35.06553	0.0191	82.8	1.9	41.18	43.69	0.05
Mrk 1014	29.95921	0.39461	0.1631	807.0	1.5	42.97	45.29	0.18
NGC 788	30.27687	-6.81553	0.0136	57.2	2	40.98	43.12	0.05
Mrk 590	33.63983	-0.76669	0.0264	116.0	1	40.58	43.60	0.04
NGC 1068	40.66963	-0.01328	0.0038	14.4	2	41.70	43.80	0.15
NGC 1144	43.80083	-0.18356	0.0288	128.0	2	41.02	43.09	0.25
MCG-2-8-39	45.12746	-11.41572	0.0299	133.0	2	41.48	44.09	0.08
NGC 1194	45.95462	-1.10375	0.0136	58.2	1.9	40.78	43.45	0.04
NGC 1365	53.40154	-36.14039	0.0055	17.9	1.8	40.95	42.54	0.04
NGC 1386	54.19242	-35.99942	0.0029	16.5	2	40.54	42.39	0.09
NGC 1566	65.00175	-54.93781	0.0050	14.3	1.5	39.34	41.56	0.22
NGC 1667	72.15475	-6.31997	0.0152	67.8	2	40.59	41.89	0.20
MCG-1-13-25	72.92283	-3.80925	0.0159	71.2	1.2	39.66	42.57	0.15
ESO 33-2	73.99567	-75.54117	0.0181	82.3	2	41.06	43.55	0.16
Ark 120	79.04758	-0.14983	0.0327	149.0	1	41.01	44.21	0.02
ESO 362-18	79.89917	-32.65758	0.0124	56.5	1.5	40.56	43.18	0.05
IRAS 05189-2524	80.25579	-25.36261	0.0426	196.0	2	42.08	44.87	0.17
ESO 253-3	81.32533	-46.00583	0.0425	196.0	2	42.05	44.34	0.09
NGC 2110	88.04742	-7.45622	0.0078	35.9	2	40.85	43.09	0.06
H0557-385	89.50833	-38.33464	0.0339	156.0	1.2	41.11	44.49	0.04
ESO 5-4	91.42346	-86.63186	0.0062	22.4	2	39.43	41.64	0.05
Mrk 3	93.90150	71.03753	0.0135	60.6	2	41.95	43.69	0.12
PG 0844+349	131.92696	34.75122	0.0640	302.0	1	41.21	44.03	0.17
MCG-1-24-12	140.19271	-8.05614	0.0196	93.8	2	41.03	43.46	0.04
MCG-5-23-16	146.91733	-30.94872	0.0085	42.8	1.9	40.79	43.59	0.04
Mrk 1239	148.07958	-1.61208	0.0199	95.4	1	41.23	44.19	0.07
NGC 3081	149.87308	-22.82628	0.0080	40.9	2	41.38	42.91	0.11
NGC 3227	155.87742	19.86506	0.0039	22.1	1.5	40.59	42.47	0.11
NGC 3281	157.96704	-34.85369	0.0107	52.8	2	41.77	43.61	0.05
NGC 3783	174.75733	-37.73867	0.0097	48.4	1.5	41.03	43.68	0.03
NGC 3982	179.11721	55.12525	0.0037	21.4	2	39.45	41.56	0.07
NGC 4051	180.79004	44.53133	0.0023	12.2	1	39.95	42.31	0.04
NGC 4138	182.37408	43.68531	0.0030	13.8	1.9	38.67	41.08	0.06
NGC 4151	182.63575	39.40572	0.0033	13.3	1.5	40.67	42.83	0.08
NGC 4235	184.29117	7.19158	0.0080	41.2	1.2	39.86	42.26	0.08
NGC 4258	184.73958	47.30397	0.0015	7.6	2	38.74	41.27	0.06
NGC 4388	186.44479	12.66208	0.0084	19.2	2	41.16	42.32	0.08
NGC 4395	186.45358	33.54692	0.0011	4.3	1.8	38.26	39.73	0.09
NGC 4501	187.99650	14.42039	0.0076	17.9	2	39.21	40.55	0.06
NGC 4507	188.90263	-39.90925	0.0118	57.5	2	41.15	43.79	0.04
NGC 4593	189.91429	-5.34425	0.0090	45.6	1	40.72	43.15	0.07
IC 3639	190.22021	-36.75586	0.0109	53.6	2	40.86	43.52	0.04
NGC 4941	196.05475	-5.55161	0.0037	21.2	2	40.25	42.01	0.05
ESO 323-77	196.60887	-40.41467	0.0150	71.8	1.2	41.19	43.73	0.10
NGC 5033	198.36446	36.59394	0.0029	18.1	1.2	39.79	41.19	0.07
MCG-3-34-64	200.60192	-16.72847	0.0165	79.3	2	41.92	44.00	0.05
NGC 5135	201.43358	-29.83367	0.0137	66.0	2	41.57	43.24	0.08
M51a	202.46962	47.19517	0.0015	8.1	2	39.29	40.70	0.23
MCG-6-30-15	203.97379	-34.29553	0.0077	38.8	1.5	40.65	43.19	0.08
NGC 5273	205.53475	35.65422	0.0035	15.3	1.5	39.02	41.15	0.10
IC 4329A	207.33029	-30.30944	0.0161	76.5	1.2	41.87	44.31	0.04
NGC 5347	208.32429	33.49083	0.0078	38.1	2	40.12	43.08	0.04
Circinus	213.29146	-65.33922	0.0014	4.2	2	40.16	42.64	0.05
NGC 5506	213.31204	-3.20758	0.0062	31.6	2	41.46	43.41	0.03
NGC 5548	214.49804	25.13678	0.0172	80.7	1.5	41.04	43.38	0.27
NGC 5643	218.16975	-44.17442	0.0040	20.9	2	40.63	42.52	0.12
NGC 5728	220.59958	-17.25308	0.0094	45.4	2	41.46	42.48	0.06
IC 4518W	224.42158	-43.13211	0.0163	76.1	2	41.77	43.54	0.07
Mrk 841	226.00500	10.43783	0.0364	170.0	1.5	41.90	44.15	0.13
NGC 5995	237.10396	-13.75778	0.0252	117.0	1.9	41.31	44.13	0.06
NGC 6300	259.24779	-62.82056	0.0037	14.3	2	39.86	42.53	0.13
Fairall 49	279.24288	-59.40239	0.0200	90.1	2	41.58	43.95	0.25
ESO 103-35	279.58475	-65.42756	0.0133	59.5	2	41.14	43.71	0.23
Fairall 51	281.22492	-62.36483	0.0142	64.1	1.5	41.11	43.68	0.04
ESO 141-55	290.30892	-58.67031	0.0371	169.0	1.2	41.39	44.10	0.10
NGC 6814	295.66933	-10.32350	0.0052	20.1	1.5	40.01	42.06	0.11
NGC 6860	302.19537	-61.10019	0.0149	65.8	1.5	40.79	43.43	0.05
NGC 6890	304.57542	-44.80672	0.0081	33.8	2	40.14	42.60	0.10
Mrk 509	311.04058	-10.72347	0.0344	153.0	1.5	41.83	44.25	0.05
IC 5063	313.00975	-57.06878	0.0113	49.1	2	41.52	43.77	0.03
PG 2130+099	323.11588	10.13875	0.0630	288.0	1.5	42.00	44.67	0.05
NGC 7172	330.50787	-31.86967	0.0087	34.8	2	40.78	42.83	0.04
Mrk 304	334.30108	14.23914	0.0658	301.0	1	41.15	44.15	0.21
NGC 7314	338.94246	-26.05047	0.0048	18.3	2	40.44	41.79	0.08
NGC 7469	345.81508	8.87400	0.0163	67.9	1.5	41.32	43.83	0.05
Mrk 926	346.18117	-8.68572	0.0469	210.0	1.5	41.84	44.15	0.11
NGC 7674	351.98633	8.77903	0.0289	126.0	2	41.95	44.26	0.06

